Exploring Magnitude Preservation and Rotation Modulation in Diffusion Transformers

Denoising diffusion models exhibit remarkable generative capabilities, but remain challenging to train due to their inherent stochasticity, where high-variance gradient estimates lead to slow convergence. Previous works have shown that magnitude preservation helps with stabilizing training in the U-net architecture. This work explores whether this effect extends to the Diffusion Transformer (DiT) architecture. As such, we propose a magnitude-preserving design that stabilizes training without normalization layers. Motivated by the goal of maintaining activation magnitudes, we additionally introduce rotation modulation, which is a novel conditioning method using learned rotations instead of traditional scaling or shifting. Through empirical evaluations and ablation studies on small-scale models, we show that magnitude-preserving strategies significantly improve performance, notably reducing FID scores by $\sim$12.8%. Further, we show that rotation modulation combined with scaling is competitive with AdaLN, while requiring $\sim$5.4% fewer parameters. This work provides insights into conditioning strategies and magnitude control. We will publicly release the implementation of our method.

==> data/mag_A_400.csv <==
Block,MSAavg,MSAup,MSAlow,OUTavg,OUTup,OUTlow,MLPinavg,MLPinup,MLPinlow,MLPoutavg,MLPoutup,MLPoutlow
1,0.27871805,0.29077092,0.2666652,2.3963666,2.4696167,2.3231165,0.39600447,0.41028926,0.38171968,2.4014833,2.4694455,2.3335211
2,0.31732887,0.3396708,0.29498693,2.4429846,2.5177693,2.3681998,0.6094906,0.63666683,0.5823143,2.299984,2.401147,2.198821
3,0.3378639,0.36359978,0.312128,2.3904068,2.5337486,2.247065,0.60642064,0.6366789,0.5761624,2.5594525,2.70839,2.410515
4,0.36491832,0.3818125,0.34802413,2.5975633,2.7507997,2.4443269,0.5931259,0.6212018,0.56504995,2.418838,2.5463705,2.2913055
5,0.398111,0.4313297,0.36489227,2.6667755,2.8173788,2.5161722,0.5325328,0.56807923,0.4969864,2.8469944,2.9733984,2.7205904
6,0.40444967,0.42511818,0.38378116,2.9361646,3.0770416,2.7952876,0.523105,0.5483773,0.49783278,2.7560198,2.8983958,2.613644
7,0.41115695,0.43330818,0.38900572,3.2597039,3.436914,3.0824938,0.48831537,0.51775104,0.45887974,3.1198065,3.2949893,2.9446237
8,0.3625396,0.38813886,0.33694032,3.5525336,3.706373,3.3986943,0.5538533,0.57814634,0.5295602,3.3529644,3.542066,3.1638627
9,0.3505643,0.38767245,0.31345615,3.6743722,3.8289323,3.519812,0.57354796,0.59737575,0.54972017,3.4021485,3.6069593,3.1973376
10,0.3131821,0.33687252,0.28949165,3.8190973,3.9995344,3.6386602,0.5958999,0.6216003,0.5701995,3.2364087,3.361534,3.1112833
11,0.36050305,0.38090333,0.34010276,3.634164,3.7658334,3.5024948,0.62284803,0.64350665,0.6021894,3.164935,3.2665987,3.0632715
12,0.31573093,0.33447587,0.29698598,3.2336764,3.3288233,3.1385295,0.71599406,0.73559177,0.69639635,5.0100756,5.1133165,4.9068346

==> data/mag_A_init.csv <==
Block,MSAavg,MSAup,MSAlow,OUTavg,OUTup,OUTlow,MLPinavg,MLPinup,MLPinlow,MLPoutavg,MLPoutup,MLPoutlow
1,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145
2,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145
3,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145
4,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145
5,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145
6,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145
7,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145
8,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145
9,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145
10,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145
11,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145
12,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145,0.99999994,0.99999994,0.99999994,1.5702183,1.5732917,1.567145

==> data/mag_C_400.csv <==
Block,MSAavg,MSAup,MSAlow,OUTavg,OUTup,OUTlow,MLPinavg,MLPinup,MLPinlow,MLPoutavg,MLPoutup,MLPoutlow
1,0.5099618,0.5233458,0.49657777,0.94193155,0.9479575,0.9359056,0.5831582,0.59448826,0.5718281,0.86406296,0.8691819,0.85894406
2,0.52039564,0.54133934,0.49945194,0.7972849,0.80235803,0.7922118,0.79867005,0.81752545,0.77981466,0.7793875,0.7873357,0.77143925
3,0.4534964,0.4654466,0.4415462,0.72476244,0.73167115,0.7178537,0.9145053,0.9396342,0.8893764,0.6717672,0.67905366,0.6644807
4,0.47762373,0.49969178,0.45555568,0.62562287,0.63252926,0.6187165,0.98148024,1.0223858,0.9405746,0.57649475,0.58299845,0.56999105
5,0.44797283,0.47078738,0.4251583,0.53613085,0.54330313,0.52895856,1.092588,1.1301484,1.0550275,0.49786854,0.5058256,0.4899115
6,0.4000446,0.41316244,0.38692674,0.4773783,0.48740157,0.46735504,1.0843636,1.1162404,1.0524868,0.45648974,0.46672046,0.44625902
7,0.38219577,0.40177283,0.3626187,0.42808568,0.43931496,0.4168564,0.9408775,0.9720866,0.9096684,0.39862946,0.4109329,0.38632601
8,0.39917248,0.4324854,0.36585957,0.3869631,0.39573854,0.37818766,0.8484164,0.87984806,0.8169847,0.35461465,0.3635029,0.3457264
9,0.3641123,0.390555,0.33766958,0.3338856,0.340216,0.3275552,1.0035857,1.0334758,0.97369564,0.32128567,0.32951924,0.3130521
10,0.39764985,0.4186372,0.37666252,0.3011825,0.30772597,0.29463905,0.9799121,1.0075203,0.9523039,0.28473544,0.29189178,0.2775791
11,0.3816776,0.40446144,0.35889375,0.2601394,0.26538104,0.25489777,1.1659106,1.189183,1.1426382,0.24888499,0.253523,0.24424697
12,0.3179189,0.33689293,0.29894486,0.2323723,0.23835202,0.22639258,1.2862396,1.3149751,1.2575041,0.31990668,0.32636482,0.31344855


==> data/mag_C_init.csv <==
Block,MSAavg,MSAup,MSAlow,OUTavg,OUTup,OUTlow,MLPinavg,MLPinup,MLPinlow,MLPoutavg,MLPoutup,MLPoutlow
1,0.99999917,0.99999917,0.99999917,0.9200565,0.9212057,0.91890734,0.9999991,0.9999991,0.9999991,0.84566534,0.8467216,0.8446091
2,0.99999905,0.99999905,0.99999905,0.77728915,0.77826,0.7763183,0.99999905,0.99999905,0.99999905,0.7144414,0.71533376,0.7135491
3,0.99999857,0.9999987,0.99999845,0.6566753,0.6574955,0.65585506,0.99999815,0.9999983,0.99999803,0.6035798,0.6043337,0.60282594
4,0.99999803,0.99999803,0.99999803,0.5547773,0.5554702,0.5540844,0.9999979,0.9999979,0.9999979,0.5099209,0.5105578,0.509284
5,0.99999714,0.99999714,0.99999714,0.46869123,0.46927664,0.46810582,0.9999971,0.9999971,0.9999971,0.43079516,0.43133324,0.43025708
6,0.99999624,0.99999624,0.99999624,0.39596328,0.39645785,0.3954687,0.9999955,0.9999956,0.99999547,0.36394763,0.3644022,0.36349306
7,0.99999505,0.9999951,0.999995,0.3345207,0.33493853,0.33410287,0.9999941,0.9999941,0.9999941,0.30747303,0.30785707,0.307089
8,0.99999255,0.9999926,0.9999925,0.2826123,0.28296527,0.28225932,0.99999136,0.99999136,0.99999136,0.25976172,0.26008618,0.25943726
9,0.9999897,0.9999897,0.9999897,0.23875867,0.23905689,0.23846045,0.9999877,0.99998784,0.9999876,0.21945384,0.21972795,0.21917973
10,0.99998546,0.9999855,0.9999854,0.2017099,0.20196183,0.20145796,0.99998283,0.9999829,0.9999828,0.18540065,0.18563221,0.18516909
11,0.99997985,0.9999799,0.9999798,0.1704101,0.17062294,0.17019725,0.99997604,0.9999761,0.999976,0.15663157,0.15682721,0.15643594
12,0.99997157,0.9999717,0.99997145,0.14396715,0.14414696,0.14378734,0.99996626,0.99996644,0.9999661,0.13232668,0.13249196,0.1321614


==> data/mag_D_400.csv <==
Block,MSAavg,MSAup,MSAlow,OUTavg,OUTup,OUTlow,MLPinavg,MLPinup,MLPinlow,MLPoutavg,MLPoutup,MLPoutlow
1,0.4121873,0.42155367,0.40282094,0.87780726,0.88080376,0.87481076,0.61112064,0.6186292,0.60361207,0.81062645,0.81445783,0.80679506
2,0.49144003,0.511019,0.47186103,0.74776345,0.75172704,0.74379987,1.121751,1.1462572,1.0972447,0.7234008,0.7327538,0.71404773
3,0.38326192,0.39363047,0.37289336,0.67598075,0.6848373,0.6671242,1.2690394,1.2973666,1.2407122,0.6334982,0.6427314,0.62426496
4,0.40977815,0.42212793,0.39742836,0.5890389,0.59750783,0.58057,1.3906552,1.4268768,1.3544335,0.5431526,0.55115736,0.5351478
5,0.4294879,0.445909,0.41306683,0.50398827,0.5123998,0.49557674,1.6078235,1.6547558,1.5608912,0.49746907,0.5060688,0.4888693
6,0.38696596,0.39966962,0.3742623,0.46727675,0.47731006,0.45724344,1.5247806,1.5664045,1.4831568,0.46089262,0.47546086,0.44632438
7,0.36396348,0.37927207,0.3486549,0.43212476,0.44818437,0.41606516,1.3819304,1.4389367,1.324924,0.4478407,0.46874526,0.42693612
8,0.34469628,0.3712604,0.31813216,0.42810324,0.44360527,0.4126012,1.1392535,1.1876491,1.0908579,0.4067215,0.42104304,0.39239997
9,0.32439938,0.3470054,0.30179337,0.37732303,0.38664913,0.36799693,1.2270485,1.2628014,1.1912956,0.38640094,0.3978779,0.37492397
10,0.28599912,0.3019382,0.27006003,0.35894015,0.36790043,0.34997988,1.2025679,1.2327702,1.1723657,0.34253135,0.3525776,0.3324851
11,0.2559171,0.2758738,0.2359604,0.30851582,0.31646964,0.300562,1.3554021,1.3840308,1.3267734,0.25735122,0.26205233,0.2526501
12,0.25965363,0.27415758,0.24514969,0.23164451,0.23782343,0.2254656,1.5976467,1.6367224,1.558571,0.31274903,0.3182134,0.30728465


==> data/mag_D_init.csv <==
Block,MSAavg,MSAup,MSAlow,OUTavg,OUTup,OUTlow,MLPinavg,MLPinup,MLPinlow,MLPoutavg,MLPoutup,MLPoutlow
1,0.99999917,0.99999917,0.99999917,0.9200565,0.9212057,0.91890734,0.9999991,0.9999991,0.9999991,0.84566534,0.8467216,0.8446091
2,0.99999905,0.99999905,0.99999905,0.77728915,0.77826,0.7763183,0.99999905,0.99999905,0.99999905,0.7144414,0.71533376,0.7135491
3,0.99999857,0.9999987,0.99999845,0.6566753,0.6574955,0.65585506,0.99999815,0.9999983,0.99999803,0.6035798,0.6043337,0.60282594
4,0.99999803,0.99999803,0.99999803,0.5547773,0.5554702,0.5540844,0.9999979,0.9999979,0.9999979,0.5099209,0.5105578,0.509284
5,0.99999714,0.99999714,0.99999714,0.46869123,0.46927664,0.46810582,0.9999971,0.9999971,0.9999971,0.43079516,0.43133324,0.43025708
6,0.99999624,0.99999624,0.99999624,0.39596328,0.39645785,0.3954687,0.9999955,0.9999956,0.99999547,0.36394763,0.3644022,0.36349306
7,0.99999505,0.9999951,0.999995,0.3345207,0.33493853,0.33410287,0.9999941,0.9999941,0.9999941,0.30747303,0.30785707,0.307089
8,0.99999255,0.9999926,0.9999925,0.2826123,0.28296527,0.28225932,0.99999136,0.99999136,0.99999136,0.25976172,0.26008618,0.25943726
9,0.9999897,0.9999897,0.9999897,0.23875867,0.23905689,0.23846045,0.9999877,0.99998784,0.9999876,0.21945384,0.21972795,0.21917973
10,0.99998546,0.9999855,0.9999854,0.2017099,0.20196183,0.20145796,0.99998283,0.9999829,0.9999828,0.18540065,0.18563221,0.18516909
11,0.99997985,0.9999799,0.9999798,0.1704101,0.17062294,0.17019725,0.99997604,0.9999761,0.999976,0.15663157,0.15682721,0.15643594
12,0.99997157,0.9999717,0.99997145,0.14396715,0.14414696,0.14378734,0.99996626,0.99996644,0.9999661,0.13232668,0.13249196,0.1321614


==> data/mag_E_400.csv <==
Block,MSAavg,MSAup,MSAlow,OUTavg,OUTup,OUTlow,MLPinavg,MLPinup,MLPinlow,MLPoutavg,MLPoutup,MLPoutlow
1,0.423982,0.429535,0.418429,0.76618725,0.7706626,0.7617119,1.1725562,1.1888775,1.1562349,0.74134326,0.7476609,0.73502564
2,0.45338827,0.46259397,0.44418257,0.72757244,0.7358057,0.7193392,1.1600293,1.18398,1.1360786,0.6937538,0.70246154,0.685046
3,0.43346292,0.44662854,0.4202973,0.666094,0.67951506,0.65267295,1.1197364,1.1624134,1.0770595,0.6073035,0.6199877,0.5946193
4,0.4043586,0.41930547,0.38941172,0.5871885,0.60262555,0.5717514,0.8412359,0.8723218,0.81014997,0.5306942,0.5421654,0.519223
5,0.38150853,0.3997919,0.36322516,0.5498484,0.56746984,0.5322269,1.004465,1.0258926,0.98303735,0.5351483,0.54965115,0.5206455
6,0.38859084,0.40616226,0.37101942,0.51946425,0.541907,0.49702153,1.0301957,1.0678939,0.9924976,0.5003289,0.5176682,0.4829896
7,0.34143302,0.3564178,0.32644823,0.5022521,0.52255726,0.48194697,0.92941064,0.960153,0.8986683,0.4690829,0.48634958,0.4518162
8,0.3502979,0.36427766,0.33631814,0.48275664,0.5031194,0.46239388,0.9823954,1.0072185,0.95757234,0.4746995,0.49276668,0.45663232
9,0.2758313,0.28680557,0.26485705,0.46075356,0.47991654,0.44159058,0.77646166,0.80196446,0.75095886,0.43199086,0.4488137,0.41516802
10,0.28302544,0.29305795,0.27299294,0.45968235,0.480806,0.4385587,0.46973377,0.48974937,0.44971818,0.40648586,0.42345455,0.38951716
11,0.23049648,0.23918124,0.22181173,0.37165856,0.38735634,0.3559608,0.24874622,0.2593806,0.23811182,0.31866425,0.33150595,0.30582255
12,0.18172659,0.18709093,0.17636225,0.28666848,0.29834747,0.2749895,0.110307656,0.114112616,0.1065027,0.25500762,0.26531416,0.24470109


==> data/mag_E_init.csv <==
Block,MSAavg,MSAup,MSAlow,OUTavg,OUTup,OUTlow,MLPinavg,MLPinup,MLPinlow,MLPoutavg,MLPoutup,MLPoutlow
1,1.0009917,1.002242,0.99974144,0.9200565,0.9212057,0.91890734,0.9200565,0.9212057,0.91890734,0.84566534,0.8467216,0.8446091
2,0.84566534,0.8467216,0.8446091,0.77728915,0.77826,0.7763183,0.77728915,0.77826,0.7763183,0.7144414,0.71533376,0.7135491
3,0.7144414,0.71533376,0.7135491,0.6566753,0.6574955,0.65585506,0.6566753,0.6574955,0.65585506,0.6035798,0.6043337,0.60282594
4,0.6035798,0.6043337,0.60282594,0.5547773,0.5554702,0.5540844,0.5547773,0.5554702,0.5540844,0.5099209,0.5105578,0.509284
5,0.5099209,0.5105578,0.509284,0.46869123,0.46927664,0.46810582,0.46869123,0.46927664,0.46810582,0.43079516,0.43133324,0.43025708
6,0.43079516,0.43133324,0.43025708,0.39596328,0.39645785,0.3954687,0.39596328,0.39645785,0.3954687,0.36394763,0.3644022,0.36349306
7,0.36394763,0.3644022,0.36349306,0.3345207,0.33493853,0.33410287,0.3345207,0.33493853,0.33410287,0.30747303,0.30785707,0.307089
8,0.30747303,0.30785707,0.307089,0.2826123,0.28296527,0.28225932,0.2826123,0.28296527,0.28225932,0.25976172,0.26008618,0.25943726
9,0.25976172,0.26008618,0.25943726,0.23875867,0.23905689,0.23846045,0.23875867,0.23905689,0.23846045,0.21945384,0.21972795,0.21917973
10,0.21945384,0.21972795,0.21917973,0.2017099,0.20196183,0.20145796,0.2017099,0.20196183,0.20145796,0.18540065,0.18563221,0.18516909
11,0.18540065,0.18563221,0.18516909,0.1704101,0.17062294,0.17019725,0.1704101,0.17062294,0.17019725,0.15663157,0.15682721,0.15643594
12,0.15663157,0.15682721,0.15643594,0.14396715,0.14414696,0.14378734,0.14396715,0.14414696,0.14378734,0.13232668,0.13249196,0.1321614

